$\mu$AFL: Non-intrusive Feedback-driven Fuzzing for Microcontroller Firmware

Fuzzing is one of the most effective approaches to finding software flaws. However, applying it to microcontroller firmware incurs many challenges. For example, rehosting-based solutions cannot accurately model peripheral behaviors and thus cannot be used to fuzz the corresponding driver code. In this work, we present $\mu$AFL, a hardware-in-the-loop approach to fuzzing microcontroller firmware. It leverages debugging tools in existing embedded system development to construct an AFL-compatible fuzzing framework. Specifically, we use the debug dongle to bridge the fuzzing environment on the PC and the target firmware on the microcontroller device. To collect code coverage information without costly code instrumentation, $\mu$AFL relies on the ARM ETM hardware debugging feature, which transparently collects the instruction trace and streams the results to the PC. However, the raw ETM data is obscure and needs enormous computing resources to recover the actual instruction flow. We therefore propose an alternative representation of code coverage, which retains the same path sensitivity as the original AFL algorithm, but can directly work on the raw ETM data without matching them with disassembled instructions. To further reduce the workload, we use the DWT hardware feature to selectively collect runtime information of interest. We evaluated $\mu$AFL on two real evaluation boards from two major vendors: NXP and STMicroelectronics. With our prototype, we discovered ten zero-day bugs in the driver code shipped with the SDK of STMicroelectronics and three zero-day bugs in the SDK of NXP. Eight CVEs have been allocated for them. Considering the wide adoption of vendor SDKs in real products, our results are alarming.

==> old_main.tex.txt <==
\documentclass[sigconf,review,anonymous]{acmart}
\acmConference[ICSE 2022]{The 44th International Conference on Software Engineering}{May 21–29, 2022}{Pittsburgh, PA, USA}
\acmYear{2022}

\fancyhf{} % Remove fancy page headers 
\fancyhead[C]{Anonymous submission \#1864 to ACM ICSE 2022} % TODO: replace 9999 with your paper number
\fancyfoot[C]{\thepage}

\setcopyright{none} % No copyright notice required for submissions


\settopmatter{printacmref=false, printccs=true, printfolios=true} % We want page numbers on submissions


%%
%% \BibTeX command to typeset BibTeX logo in the docs
\AtBeginDocument{%
  \providecommand\BibTeX{{%
    \normalfont B\kern-0.5em{\scshape i\kern-0.25em b}\kern-0.8em\TeX}}}

%% Rights management information.  This information is sent to you
%% when you complete the rights form.  These commands have SAMPLE
%% values in them; it is your responsibility as an author to replace
%% the commands and values with those provided to you when you
%% complete the rights form.
% \setcopyright{acmcopyright}
% \copyrightyear{2021}
% \acmYear{2021}
% \acmDOI{10.1145/1122445.1122456}

%% These commands are for a PROCEEDINGS abstract or paper.
% \acmConference[ICSE 2022]{The 44th International Conference on Software Engineering}{May 21–29, 2022}{Pittsburgh, PA, USA}
% \acmConference[ACSAC '21]{ACSAC '21: Annual Computer Security Applications Conference}{December 6--10, 2021}{Austin, Texas, USA}
% \acmBooktitle{2021 Annual Computer Security Applications Conference (ACSAC '21),
% December 6--10, Austin, Texas, USA}
% \acmPrice{15.00}
% \acmISBN{978-1-4503-XXXX-X/18/06}


%%
%% Submission ID.
%% Use this when submitting an article to a sponsored event. You'll
%% receive a unique submission ID from the organizers
%% of the event, and this ID should be used as the parameter to this command.
%%\acmSubmissionID{123-A56-BU3}

%%
%% The majority of ACM publications use numbered citations and
%% references.  The command \citestyle{authoryear} switches to the
%% "author year" style.
%%
%% If you are preparing content for an event
%% sponsored by ACM SIGGRAPH, you must use the "author year" style of
%% citations and references.
%% Uncommenting
%% the next command will enable that style.
%%\citestyle{acmauthoryear}

% self design

% \usepackage{amssymb}
% \usepackage[notextcomp]{stix}

% \usepackage{xurl} % uncomment for correct output
\usepackage{hyperref}
\hypersetup{breaklinks=true} % set automatically by hyperref?
% \urlstyle{same}



% \usepackage[hyphens]{url}
% \def\UrlBreaks{\do\/\do-}
% \usepackage[breaklinks]{hyperref}
% \usepackage{breakurl}

\usepackage{xspace}
\newcommand{\sys}{\textit{$\mu$AFL}\xspace}
\newcommand{\E}{\textbf{E}\xspace}
\newcommand{\N}{\textbf{N}\xspace}
\newcommand{\eg}{e.g., }
\newcommand{\ie}{i.e., }

\newcommand{\gl}[1]{\textcolor{red}{#1}}
\renewcommand{\paragraph}[1]{\vspace{5pt}\noindent\textbf{#1}}
\newcommand{\tabincell}[2]{\begin{tabular}{@{}#1@{}}#2\end{tabular}}


% \usepackage{enumitem} % this part for enumitem[\roman]
\usepackage{blindtext} % list inline
\usepackage[inline]{enumitem}
\usepackage{parskip}
\setlist[enumerate]{parsep=\smallskipamount}

\usepackage{amsmath} % for etm packet style
% \usepackage{algorithm} % although algorithmic used, not beauty
\usepackage[ruled,vlined]{algorithm2e}
% \usepackage{algorithm,algorithmic}
\usepackage{algpseudocode}
% \usepackage{soul}
\usepackage{listings}
\usepackage{xcolor}
\usepackage{multirow}
% This do not works !!! Pay attention!!!



% \usepackage{hyperref}
% \hypersetup{
%      colorlinks=true,
%      linkcolor=blue,
%      filecolor=blue,
%      citecolor = black,      
%      urlcolor=cyan,
%      }
% end
\settopmatter{printfolios=true}
\definecolor{codegreen}{rgb}{0,0.6,0}
\definecolor{codegray}{rgb}{0.5,0.5,0.5}
\definecolor{codepurple}{rgb}{0.58,0,0.82}
\definecolor{backcolour}{rgb}{0.95,0.95,0.92}
\definecolor{textred}{rgb}{1,0,0}
% \lstset{numbers=left,xleftmargin=2em,frame=single,framexleftmargin=1.5em}
\lstdefinestyle{mystyle}{
    backgroundcolor=\color{white},   
    commentstyle=\color{codegreen},
    keywordstyle=\color{magenta},
    numberstyle=\tiny\color{codegray},
    stringstyle=\color{codepurple},
    basicstyle=\ttfamily\footnotesize,
    breakatwhitespace=false,         
    breaklines=true,                 
    captionpos=b,                    
    keepspaces=true,                 
    numbers=left,
    xleftmargin=1.5em,
    numbersep=5pt,                  
    showspaces=false,                
    showstringspaces=false,
    showtabs=false,                  
    tabsize=2
}

\lstset{style=mystyle}

% for Table 1 comparison of different system
% \usepackage{bbding}
\usepackage[utf8]{inputenc}
% \usepackage{tikz,float}
\usepackage{tabularx}
\usepackage{xparse}


\usepackage{pifont}% http://ctan.org/pkg/pifont
\newcommand{\cmark}{\ding{51}}%
\newcommand{\xmark}{\ding{55}}%

\NewDocumentCommand{\statcirc}{ O{#2} m }{%
    \begin{tikzpicture}
    \fill[#2] (0,0) circle (1.0ex); % Fill circle with base colour (arg#2)
    \fill[#1] (0,0) -- (180:1ex) arc (180:0:1ex) -- cycle; % Fill a half circle filled with second colour (arg#1), if specified
    \end{tikzpicture}
}

% self design end
\hypersetup{draft}
%%
%% end of the preamble, start of the body of the document source.
\begin{document}

%%
%% The "title" command has an optional parameter,
%% allowing the author to define a "short title" to be used in page headers.
\title{\sys: Non-intrusive Feedback-driven Fuzzing for Microcontroller Firmware}

%%
%% The "author" command and its associated commands are used to define
%% the authors and their affiliations.
%% Of note is the shared affiliation of the first two authors, and the
%% "authornote" and "authornotemark" commands
%% used to denote shared contribution to the research.
\author{Ben Trovato}
\authornote{Both authors contributed equally to this research.}
\email{trovato@corporation.com}
\orcid{1234-5678-9012}
\author{G.K.M. Tobin}
\authornotemark[1]
\email{webmaster@marysville-ohio.com}
\affiliation{%
  \institution{Institute for Clarity in Documentation}
  \streetaddress{P.O. Box 1212}
  \city{Dublin}
  \state{Ohio}
  \country{USA}
  \postcode{43017-6221}
}

\author{Lars Th{\o}rv{\"a}ld}
\affiliation{%
  \institution{The Th{\o}rv{\"a}ld Group}
  \streetaddress{1 Th{\o}rv{\"a}ld Circle}
  \city{Hekla}
  \country{Iceland}}
\email{larst@affiliation.org}

\author{Valerie B\'eranger}
\affiliation{%
  \institution{Inria Paris-Rocquencourt}
  \city{Rocquencourt}
  \country{France}
}

\author{Aparna Patel}
\affiliation{%
 \institution{Rajiv Gandhi University}
 \streetaddress{Rono-Hills}
 \city{Doimukh}
 \state{Arunachal Pradesh}
 \country{India}}

\author{Huifen Chan}
\affiliation{%
  \institution{Tsinghua University}
  \streetaddress{30 Shuangqing Rd}
  \city{Haidian Qu}
  \state{Beijing Shi}
  \country{China}}

\author{Charles Palmer}
\affiliation{%
  \institution{Palmer Research Laboratories}
  \streetaddress{8600 Datapoint Drive}
  \city{San Antonio}
  \state{Texas}
  \country{USA}
  \postcode{78229}}
\email{cpalmer@prl.com}

\author{John Smith}
\affiliation{%
  \institution{The Th{\o}rv{\"a}ld Group}
  \streetaddress{1 Th{\o}rv{\"a}ld Circle}
  \city{Hekla}
  \country{Iceland}}
\email{jsmith@affiliation.org}

\author{Julius P. Kumquat}
\affiliation{%
  \institution{The Kumquat Consortium}
  \city{New York}
  \country{USA}}
\email{jpkumquat@consortium.net}

%%
%% By default, the full list of authors will be used in the page
%% headers. Often, this list is too long, and will overlap
%% other information printed in the page headers. This command allows
%% the author to define a more concise list
%% of authors' names for this purpose.
\renewcommand{\shortauthors}{Trovato and Tobin, et al.}

%%
%% The abstract is a short summary of the work to be presented in the
%% article.
\begin{abstract}
Fuzzing is one of the most effective approaches
to find software flaws.
% automatically by taking advantage of
% abundant testcases with coverage-guided mutation mechanism.
However, applying it to microcontroller firmware incurs
many challenges.
% First, firmwares lack important runtime support (\eg~fuzzing instance automation, execution information collection) to facilitate efficient fuzzing, making it difficult to conduct fuzzing on real devices.
% Second, it is not scalable to rehost firmware that contains
% peripheral-specific or proprietary code.
For example, rehosting work cannot accurately
model peripheral behaviors of microcontroller and thus cannot be used to fuzz the
corresponding driver code.
% tremendous
% difference in the run-time environment on 
% microcontroller systems and commodity computing systems, such as PCs.
% For example, the microcontroller
% firmware does not have a signal mechanism to report memory access
% violations, which are critical in fuzzing.
% As another example, the efficient fork server
% implemented in AFL relies on the process-level fork
% mechanism, which is not in place in microcontroller-based systems.
% This makes it extremely difficult to test peripheral drivers
% or proprietary code which cannot be easily rehosted.
% Existing works focus on the emulator based solution or rehosting.
% However,these solutions
% could not run and cover the whole firmware,
% especially the peripheral driver layer,
% which is the communication channel with the outside world
% and the typical attack point of IoT devices.
% Besides, some commercial libraries are
% arduous to disassemble and instrument.
% Consequently, how to fuzz the whole firmware,
% in particular driver libraries, 
% is still an open challenge for the microcontroller.
In this work, we present \sys, a hardware-assisted approach
for fuzzing firmware on real devices.
It leverages debugging tools in existing embedded system development to construct an AFL-compatible fuzzing framework.
Specifically, we use the debug dongle to
bridge the fuzzing environment on the PC and the
target firmware on the microcontroller device.
To collect code coverage information without costly code instrumentation,
\sys relies on the ARM ETM hardware debugging feature,
which transparently collects the instruction trace and
streams the results to the PC.
% to collect the path coverage information
% to guide the fuzzing process.
% In this way, we can fuzz the whole firmware,
% even without source code.
However, the raw ETM data is obscure and
needs enormous computing resources to recover the actual instruction flow.
We therefore propose an alternative representation of code coverage,
which retains the same path sensitivity as the original
AFL algorithm,
% called dynamic basic block (\BB)
but can directly work on the raw ETM data without matching them
with disassembled instructions.
To further reduce the workload,
we use the DWT hardware feature to selectively
collect runtime information of interest.
We evaluated \sys on three real evaluation boards from major chip vendors.
% equipped with ETM and DWT.
% from different vendors.
% including TWR-K64F120M from NXP, STM32H7B3I-EVAL from STM and 
% SAM E54 Xplained Pro from Microchip.
% Our evaluation result shows that \sys
% could be widely applied to all the microcontroller 
% equipped with ETM and DWT,
% and recover the whole control-flow of the firmware perfectly.
With our prototype, we discovered ten 0-day bugs in
the driver code shipped with the corresponding SDKs.
Considering the wide adoption of the SDK code in real products,
our results are alarming. 

% \gl{How did you confirm these bugs are universally applicable to all the
% relevant chips? We use the latest version of SDK and the vendors generally reuse the same libraries for different boards in order to save development cost }

% We confirmed that these bugs
% were universally applicable to all the
% relevant chips which share the same SDK.
% This indicates that \sys 
% could discover widely distributed bugs, despite the dependence on
% a specific piece of real hardware. This is due to the fact that
% vendor SDKs are often shared among many chips and real products.

% on a series of devices in an efficient and little effort way.


% bridge the gap 
% tackle these challenges.
% To evaluate the driver code,
% we run the firmware on real devices.
% To avoid instrumenting and recover the control-flow,
% we leverage hardware component ETM to trace the execution.
% To filter the worthless code or tasks/threads of RTOSs,
% we utilize hardware component DWT to trigger the function of ETM.

% \sys is
% a non-intrusive feedback-driven fuzzing tool 
% for finding bugs on real devices.

% In virtue of hardware component ETM and DWT,
% \sys (i) do not need the source code to instrument; 
% (ii) could recover the whole control-flow of the firmware
% to guide fuzzing,
% including the peripheral driver layer;
% (iii) could filter the worthless code section
% and tasks/threads of RTOSs to improve the performance
% and cutback path noise.



% Furthermore, \sys discovered a total of 
% nine previously unknown vulnerabilities
% and all of them are confirmed by vendors.
% This document is a model and instructions for \LaTeX.
% This and the IEEEtran.cls file define the components of your paper [title, text, heads, etc.]. *CRITICAL: Do Not Use Symbols, Special Characters, Footnotes, 
% or Math in Paper Title or Abstract.
\end{abstract}

%%
%% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
%% Please copy and paste the code instead of the example below.
%%

\begin{CCSXML}
<ccs2012>
  <concept>
      <concept_id>10002978.10003001.10003003</concept_id>
      <concept_desc>Security and privacy~Embedded systems security</concept_desc>
      <concept_significance>500</concept_significance>
      </concept>
 </ccs2012>
\end{CCSXML}

\ccsdesc[500]{Security and privacy~Embedded systems security}

%%
%% Keywords. The author(s) should pick words that accurately describe
%% the work being presented. Separate the keywords with commas.
\keywords{IoT, fuzzing, microcontroller, ETM}

%%
%% This command processes the author and affiliation and title
%% information and builds the first part of the formatted document.
\maketitle

\input{tex/intro}
\input{tex/background}
% \input{tex/overview}
\input{tex/design}
\input{tex/implementation}
\input{tex/evaluation}
\input{tex/discussion}
\input{tex/relatedwork}
\input{tex/conclusion}
% \input{tex/acknowledgment}

% \section{Introduction}
% ACM's consolidated article template, introduced in 2017

% \section{Citations and Bibliographies}
%   Some examples.  A paginated journal article \cite{Abril07}, an
%   enumerated journal article \cite{Cohen07}

%%
%% The next two lines define the bibliography style to be used, and
%% the bibliography file.
\bibliographystyle{ACM-Reference-Format}
% \bibliography{sample-base}
\bibliography{bibs/symbolic,bibs/symbolic-execution,
bibs/dynamic-analysis,bibs/cortexm,
bibs/rtos, bibs/others}

%%
%% If your work has an appendix, this is the place to put it.
% \appendix
% \section{Research Methods}
% \subsection{Part One}
% \subsection{Part Two}
% \section{Online Resources}

\end{document}
\endinput
%%
%% End of file `sample-sigconf.tex'.

